An Adaptive, Multivariate Partitioning Algorithm for Global Optimization of Nonconvex Programs

In this work, we develop an adaptive, multivariate partitioning algorithm for solving mixed-integer nonlinear programs (MINLP) with multi-linear terms to global optimality. This iterative algorithm primarily exploits the advantages of piecewise polyhedral relaxation approaches via disjunctive formulations to solve MINLPs to global optimality in contrast to the conventional spatial branch-and-bound approaches. In order to maintain relatively small-scale mixed-integer linear programs at every iteration of the algorithm, we adaptively partition the variable domains appearing in the multi-linear terms. We also provide proofs on convergence guarantees of the proposed algorithm to a global solution. Further, we discuss a few algorithmic enhancements based on the sequential bound-tightening procedure as a presolve step, where we observe the importance of solving piecewise relaxations compared to basic convex relaxations to speed-up the convergence of the algorithm to global optimality. We demonstrate the effectiveness of our disjunctive formulations and the algorithm on well-known benchmark problems (including Pooling and Blending instances) from MINLPLib and compare with state-of-the-art global optimization solvers. With this novel approach, we solve several large-scale instances which are, in some cases, intractable by the global optimization solver. We also shrink the best known optimality gap for one of the hard, generalized pooling problem instance.

==> Figures/Not_in_paper/Plots/readme.txt <==
File Name Explained.

Best Ratio Plots on Three Algorithms:
# atmc-baronratio-nonlineterms-bestr.pdf
# cpatmc-baronratio-nonlineterms-bestr.pdf
# tcpatmc-baronratio-nonlineterms-bestr.pdf

Miles Plots (Gap):
* gapplot-baron-atmc.pdf -> Comparing Baron with various atmc with 1 hour limit
- gapplot-baronext-allalg-cpx.pdf -> Comparing all algorithms with best ratios with Cplex as subsolver
- gapplot-baronext-allalg-grb.pdf -> Comparing all algorithms with best ratios with Gurobi as subsolver
- gapplot-baaronp-cp8tcp10atmc.pdf -> Comparing fixed ratio CP/TCP + ATMC with baron
- gapplot-baaronp-cptcpatmc-best.pdf -> Comparing best ratio CP/TCP + ATMC with baron

Miles Plots (Time-v2: the one we discussed later):
* timeplot-baron-atmc.pdf -> Comparing Baron with various atmc with 1 hour limit
- timeplot-baronext-allalg-cpx.pdf -> Comparing all algorithms with best ratios with Cplex as subsolver
- timeplot-baronext-allalg-grb.pdf -> Comparing all algorithms with best ratios with Gurobi as subsolver
- timeplot-baaronp-cp8tcp10atmc.pdf -> Comparing fixed ratio CP/TCP + ATMC with baron
- timeplot-baaronp-cptcpatmc-best.pdf -> Comparing best ratio CP/TCP + ATMC with baron

* on all problems
- on all problems except p3
# on all problems except p3 and meanvarx


==> springer/history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

25.11.10  svjour3.cls   3.3   \subclass(name) modified to emit:
                              "Mathematics Subject Classification (2010)"


==> springer/readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


